Quantum Information Meets High-Energy Physics: Probing Neutrinos and Beyond

This review explores the interplay between quantum information theory and high-energy physics, emphasizing how decoherence effects and unconventional neutrino oscillation patterns may unveil fundamental properties such as the Dirac or Majorana nature of neutrinos and potential CPT violation. It further discusses the use of entanglement measures as novel probes of axion-mediated interactions, outlining interdisciplinary strategies to test the limits of the Standard Model and explore new physics beyond it.

==> note.txt <==
@article{Minkowski1977,
  author    = {Minkowski, P.},
  title     = {mu $\to$ e gamma at a Rate of One Out of $10^9$ Muon Decays?},
  journal   = {Phys. Lett. B},
  volume    = {67},
  pages     = {421--428},
  year      = {1977},
  doi       = {10.1016/0370-2693(77)90435-X}
}

@inproceedings{GellMann1979,
  author    = {Gell-Mann, M. and Ramond, P. and Slansky, R.},
  title     = {Complex Spinors and Unified Theories},
  booktitle = {Supergravity},
  editor    = {van Nieuwenhuizen, P. and Freedman, D. Z.},
  publisher = {North-Holland},
  year      = {1979},
  pages     = {315--321}
}

@article{Mohapatra1980,
  author    = {Mohapatra, R. N. and Senjanović, G.},
  title     = {Neutrino Mass and Spontaneous Parity Nonconservation},
  journal   = {Phys. Rev. Lett.},
  volume    = {44},
  pages     = {912--915},
  year      = {1980},
  doi       = {10.1103/PhysRevLett.44.912}
}

@article{Vergados2012,
  author    = {Vergados, J. D. and Ejiri, H. and Šimkovic, F.},
  title     = {Theory of neutrinoless double beta decay},
  journal   = {Rep. Prog. Phys.},
  volume    = {75},
  number    = {10},
  pages     = {106301},
  year      = {2012},
  doi       = {10.1088/0034-4885/75/10/106301}
}

@article{DellOro2016,
  author    = {Dell'Oro, S. and Marcocci, S. and Viel, M. and Vissani, F.},
  title     = {Neutrinoless double beta decay: 2015 review},
  journal   = {Adv. High Energy Phys.},
  volume    = {2016},
  pages     = {2162659},
  year      = {2016},
  doi       = {10.1155/2016/2162659}
}











\textcolor{red}{Including the effects of gravity in the description of the neutrino's oscillations goes beyond simply altering the flavor oscillation frequencies. In fact, gravity is also considered a potential source of decoherence in particle oscillations, a phenomenon that could have profound implications for our understanding of quantum systems. For example, it can lead to interesting phenomena such as CPT symmetry violation in particle mixing \cite{CPT1,CPT2,CPT3,CPT4,CPT5,CPT6,CPT7}.}









\textcolor{red}{One approach involves investigating systems where the intensity of gravitational interactions is dependent on the system's internal degrees of freedom. This concept is particularly relevant for neutral particles, such as neutrinos, whose oscillation frequencies are sensitive to external influences. Neutrinos, which interact only via gravity and the weak force, provide an ideal system for studying these effects. Although the weak force is stronger than gravity, its range is extremely limited (on the order of
$d=10^{-16}-10^{-18}$ meters), meaning it can be neglected over distances larger than $d$, where gravitational interactions dominate.}




% We start considering as paradigmatic example the neutrino oscillation phenomenon, both in the case of two and three neutrino flavors. We treat the system as an open quantum system



% Furthermore, we also consider the effects of the system environment interactions: we







% Moreover, gravitational decoherence (GD) effects are manifested even at low energies, when the Newtonian description of gravity is valid.


%Moreover, these effects can be visible with the actual or near table-top experimental technology, such as in matter-wave interferometer [\textit{Gravitational Decoherence??}] \textcolor{teal}{add a sentence or two about table top experiments ... }. 


% Therefore, taking into account the gravitational effects, it becomes inevitable to model the evolution of particles as an open quantum system.



\textcolor{red}{One notable example \textcolor{red}{of such phenomena} is particle mixing, which occurs when particles with specific "flavors" are actually superpositions of free particles with different masses. The mass differences between these particles are extremely small, and as a result, even weak perturbations can lead to measurable deviations in the oscillation frequencies of these particles. This heightened sensitivity to perturbations forms the basis for various experimental proposals that seek to explore the effects of these phenomena in greater detail. One approach involves investigating systems where the intensity of gravitational interactions is dependent on the system's internal degrees of freedom. This concept is particularly relevant for neutral particles, such as neutrinos, whose oscillation frequencies are sensitive to external influences. Neutrinos, which interact only via gravity and the weak force, provide an ideal system for studying these effects. Although the weak force is stronger than gravity, its range is extremely limited (on the order of
$d=10^{-16}-10^{-18}$ meters), meaning it can be neglected over distances larger than $d$, where gravitational interactions dominate.}











\textcolor{red}{Gravitational effects on the oscillations of neutral particles go beyond simply altering the flavor oscillation frequencies. In fact, gravity is also considered a potential source of decoherence in particle oscillations, a phenomenon that could have profound implications for our understanding of quantum systems. For example, it can lead to interesting phenomena such as CPT symmetry violation in particle mixing \cite{CPT1,CPT2,CPT3,CPT4,CPT5,CPT6,CPT7}.}





\textcolor{red}{At the same time, while the Standard Model of particle physics offers a robust framework for understanding a broad range of phenomena involving fundamental particles and their interactions, it is important to acknowledge that it does not constitute the final theory of elementary particles. Although the Standard Model has been remarkably successful in explaining many observed phenomena, there remain unresolved questions and unexplained phenomena that lie outside its purview. For example, phenomena such as particle mixing \cite{neu1,neu2,neu3,neu4,neu5,neu6,neu7,BSM1,BSM2,BSM3,BSM4,BSM5,BSM6,BSM7,BSM8}, which involves the transformation of one type of particle into another, and the quantum features of gravitation \cite{QG, QG1, QG01, QG02, QG2, QG3, QG4, QG5, Penrose} are not fully accounted for within the Standard Model. These phenomena are critical to our understanding of particle physics and suggest that the true nature of elementary particles may require a more complete and unified theory.}

\textcolor{red}{One notable example of such phenomena is particle mixing, which occurs when particles with specific "flavors" are actually superpositions of free particles with different masses. The mass differences between these particles are extremely small, and as a result, even weak perturbations can lead to measurable deviations in the oscillation frequencies of these particles. This heightened sensitivity to perturbations forms the basis for various experimental proposals that seek to explore the effects of these phenomena in greater detail. One approach involves investigating systems where the intensity of gravitational interactions is dependent on the system's internal degrees of freedom. This concept is particularly relevant for neutral particles, such as neutrinos, whose oscillation frequencies are sensitive to external influences. Neutrinos, which interact only via gravity and the weak force, provide an ideal system for studying these effects. Although the weak force is stronger than gravity, its range is extremely limited (on the order of
$d=10^{-16}-10^{-18}$ meters), meaning it can be neglected over distances larger than $d$, where gravitational interactions dominate.}




\textcolor{red}{Gravitational effects on the oscillations of neutral particles go beyond simply altering the flavor oscillation frequencies. In fact, gravity is also considered a potential source of decoherence in particle oscillations, a phenomenon that could have profound implications for our understanding of quantum systems. For example, it can lead to interesting phenomena such as CPT symmetry violation in particle mixing \cite{CPT1,CPT2,CPT3,CPT4,CPT5,CPT6,CPT7}.}


\textcolor{red}{One of the most pressing and unresolved questions in both theoretical and experimental physics is the determination of neutrino masses and the identification of their true nature. Are neutrinos Dirac particles or Majorana particles? This question remains open, despite extensive efforts to probe the properties of neutrinos. A key experimental process that could provide insight into the nature of neutrinos is neutrinoless double beta decay, a phenomenon that has been proposed in several experimental setups. Although there have been numerous proposals to detect this process, no conclusive results have yet been obtained. In this context, the quantum information approach provides a promising avenue for advancing our understanding of neutrinos. It is known that the inclusion of decoherence effects in neutrino oscillation formulas can introduce dependencies on the Majorana phase, a characteristic that could be used to distinguish between Dirac and Majorana neutrinos. Furthermore, this approach offers a pathway to exploring how off-diagonal dissipators can be used to identify the nature of neutrinos, with one important consequence being the potential violation of CPT symmetry.}
%%%%%%%%%%% DA INSERIRE CITAZIONI %%%%%%%%%%%%%%








\textcolor{red}{Moreover, another interesting and unresolved puzzle in particle physics is the so-called strong CP problem \cite{AX1, AX2, AX3, AX4, AX5, AX6, AX7, AX8, AX9}.  It originates from the theory of quantum chromodynamics (QCD), which describes the strong nuclear force responsible for binding quarks and gluons inside protons, neutrons, and other hadrons. In the Standard Model of particle physics, the QCD Lagrangian contains a term that could, in principle, break the combined symmetry of charge conjugation (C) and parity (P) whereas no such violation is tested in QCD processes.}



\textcolor{red}{One of the possible solutions to the strong CP problem was proposed in 1977 by Peccei and Quinn \cite{AX2, AX3}, who suggested a new symmetry, known as the Peccei-Quinn symmetry. The Peccei-Quinn theory introduces a new global $U(1)_{PQ}$ symmetry, which is dynamically broken at some high energy scale. In the Peccei-Quinn model, the spontaneous breaking of this $U(1)_{PQ}$ symmetry gives rise to a new particle, which was later identified as the axion \cite{AX4, AX5, AX10, AX11, AX12}. Axions are light, neutral particles that interact very weakly with ordinary matter. The axion field acquires a vacuum expectation value, and its oscillations around this value are what give rise to the solution of the strong CP problem. The axion is a pseudo-Nambu-Goldstone boson — a type of particle that arises from the breaking of a continuous symmetry. In this case, the Peccei-Quinn symmetry is broken at some high energy scale, and as a result, the axion behaves as a light scalar particle. The mass of the axion is inversely related to the scale of symmetry breaking $m_a\propto1/f_a$. Therefore, axions are predicted to be extremely light, with masses $m_a\simeq(10^{-6}-10^{-2})$ \cite{AX13, AX14}, depending on the specific parameters of the model. While axions were originally introduced to solve the strong CP problem, they have since become a subject of considerable interest in cosmology, particularly as a candidate for dark matter \cite{AX15, AX16, AX17, AX18, AX19}. Axions, if they exist, could account for a significant portion of dark matter in the universe. The axion dark matter hypothesis suggests that axions formed in the early universe, through processes such as the decay of the PQ symmetry, could have contributed to the cold dark matter that fills the cosmos today. Axion dark matter is characterized by its extremely low mass and weak interaction with ordinary particles, making it very difficult to detect directly. Nonetheless, it could exert a gravitational influence on the large-scale structure of the universe, and its existence might be inferred through indirect observations.}











\textcolor{red}{Due to strong theoretical motivation, numerous experiments have been developed to detect axion-like particles (ALPs), though their extremely weak interactions make this task highly challenging. Many of these searches exploit the axion–photon coupling, using techniques such as light polarization changes in magnetic fields (e.g. PVLAS) \cite{AX20}, “light shining through a wall” setups (OSQAR, ALPS) \cite{AX21, AX22, AX23}, detection via the Primakoff effect (CAST) \cite{AX24}, and haloscope experiments (ADMX) \cite{AX25}. Newer methods involve geometric phases and quantum field theory effects in axion–photon mixing\cite{AX26, AX27}. While both astrophysical observations and laboratory experiments have progressively constrained the ALP parameter space, further limits could come from studying axion–nucleon and axion–lepton interactions \cite{AX28}, with projects like QUAX \cite{AX29} focusing on axion–fermion couplings. Nonetheless, no experimental evidence for ALPs has been found so far.
Also in this case, q quantum information approach can be useful to detect indirectelly the axion.
In particular, a novel method for axion detection is based on the entanglement generated between two fermions through axion-mediated interactions.
In this context, measuring entanglement could serve as indirect evidence of a pseudoscalar interaction, thereby supporting the existence of axions or axion-like particles (ALPs).}
















\textcolor{red}{It is possible to show \textcolor{red}{add citation} that}
\textcolor{red}{Consider the state of the $k$-th neutrino, evolving under the action of Eq.~\eqref{Hami}.
at $t>0$ it is not more pure:
\begin{equation}\label{densityMatrix}
    \rho_k(t)=\frac{1}{2}
\begin{pmatrix}
1+\Gamma_k \cos(2\Theta)&\Gamma_ke^{-i\phi}\sin(2\Theta)a_k^*(t)\\
\Gamma_ke^{i\phi}\sin(2\Theta)a_k(t)&1-\Gamma_k\cos(2\Theta)
\end{pmatrix}
\end{equation}
where $\Gamma_k$ is 1 for $k\leq M$ and $-1$ for $k>M$. 
The function $a_k$ is given by
\begin{equation}
    a_k(t)=e^{2i\omega_kt}\prod_{j=1}^N(\cos(2\Omega_{k,j}t)+i\Gamma_k\cos(2\Theta)\sin(2\Omega_{k,j}t))
\end{equation}}

Computing the purity \textcolor{red}{Perchè la purity? Dobbiamo aggiungere una piccola discussione sull'entanglement!  }
From Eq.~\eqref{densityMatrix} the purity reads
\begin{equation}
    \mathcal{P}(\rho_k(t))=Tr(\rho^2_k(t))=1-\sin^2(2\Theta)(1-|a_k(t)|^2),
\end{equation}
and we derive that any single particle is entangled with the rest of the system for $t>0$.
The existence of the entanglement could have 2 direct consequences. 
 On one hand, this could be a proof of the quantum nature of gravity since quantum correlations and entanglement can be created only by a quantum channel \textcolor{red}{add citation}.
 On the other hand, the presence of entanglement could also induces a violation of T and CPT symmetries \textcolor{red}{add citation}.
  To prove this second statement, we can consider an ideal experiment. 
  Let us take into account two copies of the  system with different initial state: in the first case we set $M=N$, in the second one $M=0$.
The flavor oscillation probabilities are \textcolor{red}{non è chiaro a quale caso si riferisca o a tutti e due. In questo caso bisogna indicare come la formula si riduce per $M=0$}:
\begin{equation}
    P_{\nu_e\leftrightarrow\nu_\mu}=\frac{1}{2} \sin^2(2\Theta)\biggl(1-\frac{1}{N}\sum_{k=1}^NRe(a_k^{(e/\mu)}(t))\biggr).
\end{equation}
These probabilities, although they do not depend on the Majorana phase and so the CP symmetries are preserved, are different ($a_k^e\neq a_k^\mu$). This leads to the time reversal symmetry violation $\Delta_T=P_{\nu_e\rightarrow \nu_\mu}-P_{\nu_\mu\rightarrow\nu_e }\neq 0$ and, in general, a violation of the $\textrm{CPT}$ symmetry.
In the limit $\Omega_{k,j}\ll 1$, we obtain 
\begin{equation}
    \Delta_T=\sin^2(2\Theta)\cos(2\Theta) \frac{2t}{N}\sum_{k,j=1}^N\sin(2\omega_kt)\Omega_{k,j},
\end{equation}
and, after averaging with respect to the set of the relative distances
\begin{equation}
    \Delta_T=\sin^2(2\Theta)\cos(2\Theta)2NtF,
\end{equation}
  where $f_k=\frac{\sin(2\omega_kt)}{N}\sum_j\Omega_{k,j}$ and $F=\frac{1}{N}\sum_{k=1}^Nf_k$. 
  \textcolor{red}{This shows us that the violation of $T$ symmetry, and of $CPT$ symmetry as well, is proportional to the total number of particles in the system.} We can then observe a violation of both the T and CPT symmetry proportional to the total number of particles in the system.

















\textcolor{teal}{Mi sembra che a parte qui non discutiamo mai il caso a tre sapori. A questo punto eliminerei completamente la discussione al caso a 3 e manterrei solo il caso a 2 per illustrare i concetti. R: condivido.} \textcolor{red}{These treatment can be easily generalized in case of 3 neutrino flavors considering the following mixing relations:}
 \textcolor{red}{\begin{equation} \label{3neu1}
     \Psi_f= \begin{pmatrix}
         c_{12}c_{13} & s_{12}c_{13} & s_{13} \\
         -s_{12}c_{23}-c_{12}s_{23}s_{13} e^{i\delta}& c_{12}c_{23}-s_{12}s_{23}s_{13}e^{i\delta} & s_{23}c_{13}\\
         s_{12}s_{23}-c_{12}c_{23}s_{13}e^{i\delta}&-c_{12}s_{23}-s_{12}c_{23}s_{13} e^{i\delta}& c_{23}c_{13}
     \end{pmatrix}
     \Psi_m,
 \end{equation}}
  \textcolor{red}{where $\Psi_f^T=(\nu_e,\nu_\mu,\nu_\tau)$, $\Psi_m^T=(\nu_1,\nu_2,\nu_3)$, and $c_{ij}, s_{ij}$ stand for $\cos(\Theta_{ij}), \sin(\Theta_{ij})$ respectively with $i,j=1,2,3$, and $\delta$ is the Dirac phase. $\Theta_{ij}$ is the mixing angle between the fields with definite masses $m_i,m_j$. 
  For Majorana neutrinos, different parametrizazions of the mixing matrix are possible.
  For instance, we can rewrite as:}
 \textcolor{red}{\begin{equation} \label{3neu2}
     \Psi_f= \begin{pmatrix}
         c_{12}c_{13} & s_{12}c_{13}e^{i\phi_1} & s_{13}e^{i(\phi_2-\delta)} \\
         -s_{12}c_{23}e^{-i\phi_1}-c_{12}s_{23}s_{13}e^{i(\delta-\phi_1)}& c_{12}c_{23}-s_{12}s_{23}s_{13}e^{i\delta} & s_{23}c_{13}e^{i(\phi_2-\phi_1)}\\
         s_{12}s_{23}e^{-i\phi_2}-c_{12}c_{23}s_{13}e^{i(\delta-\phi_2)}&-c_{12}s_{23}e^{i(\phi_1-\phi_2)}-s_{12}c_{23}s_{13} e^{i(\delta+\phi_1-\phi_2)}& c_{23}c_{13}
     \end{pmatrix}
     \Psi_m,
  \end{equation}}
  \textcolor{red}{These parametrizazions give us the same oscillations formulae when decoherence are negligible or the dissipator are diagonal.
  Once the mixing relations have been written, everything goes in the same way of the 2 flavors case.}


  













 \textcolor{red}{However, there are physical situations in which this approximation no longer holds, and it becomes more appropriate to treat neutrinos as open quantum systems.
 This necessity arises especially when they interact with an external environment, such as when propagating through matter. In these cases, the environment—composed of electrons, protons, and neutrons—can modify the neutrino state in a non-unitary way, introducing dissipative effects or decoherence \textcolor{red}{add references}. \textcolor{red}{By treating the neutrino as an open quantum system, the state} The evolution \textcolor{red}{of neutrinos} can now be described by the Lindblad-Kossakowski master equation \cite{Gorini,Lindblad}:}

\textcolor{red}{\begin{equation}\label{LindbladEq}
      \frac{\partial \rho(t)}{\partial t}=-i[H,\rho(t)]+D[\rho (t)],
  \end{equation}}
  \textcolor{red}{where $\rho(t)$ is the density matrix of the mixed neutrino states, $H$ is the total Hamiltonian of the system and $D[\rho(t)]$ is the dissipator defined as 
  \begin{equation}
      D[\rho(t)]=\frac{1}{2}\sum_{i,j=0}^{N^2-1} a_{ij}([F_i\rho(t),F_j^\dagger]+[F_i,\rho(t)F_j^\dagger]).
  \end{equation}}
\textcolor{red}{The Kossakowski coefficients $a_{ij}$ are related to the characteristic of the environment, while the jump operators $F_i$, $i=1,N^2-1$, that describe the dissipative part of the dynamics, satisfy the relations $\textrm{Tr}(F_i)=0$ and $\textrm{Tr}(F_i^\dagger F_j)=\delta_{ij}$. In the case of three flavor neutrino they corresponds to the Gell-Mann matrices $\lambda_i$ which satisfiy \textcolor{red}{add the case for 2 neutrinos?}:}
\textcolor{red}{\begin{equation}
    \begin{split}
        \lambda_i^\dagger&=\lambda_i \qquad [\lambda_i,\lambda_j]=2if_{ijk}\lambda_k\\
        f_{ijk}&=-\frac{i}{4}Tr(\lambda_i[\lambda_j,\lambda_k])
    \end{split}
\end{equation}}
\textcolor{red}{In the next section we will analyze the physical implication of decoherence in flavor mixing.}
















We now investigate how decoherence effects in neutrino oscillations may give rise to observable differences between Dirac and Majorana particles.
\textcolor{blue}{In this case the dynamic is described by the GKSL master equation Eq.~\eqref{GKLDEq}, with the Hamiltonian given by \textcolor{red}{non si capisce quale sia l'Hamiltoniana!!!}. It is possible to show~\cite{Marco4} that for the two-flavor neutrinos this equation takes the form:} \textcolor{red}{In the case of two-flavor neutrinos, the Lindblad--Kossakowski master equation~\eqref{LindbladEq} takes the form:}
\begin{equation} \label{Lin}
    \frac{d \rho_\lambda}{dt}\sigma_\lambda=2\epsilon_{ijk}H_i\rho_j(t)\sigma_\lambda\delta_{\lambda k}+D_{\lambda\mu}\rho_\mu(t)\sigma_\lambda
\end{equation}
with $\rho_\mu=Tr(\rho \sigma_\mu),\mu\in[0,3]$ and $D_{\lambda\mu}$ is a $4\times 4$ matrix.
The most general form for $D_{\lambda\nu}$ is obtained imposing that the first raw and the first column of $D_{\lambda\mu}$ is equal to 0 to ensure probability conservation
\textcolor{red}{In order to preserve the probability, we should impose that the first raw and the first column of $D_{\lambda\mu}$ is equal to 0. In this way, the most general form of that matrix is} 
\begin{equation}\label{Diss}
    D_{ij}=-
    \begin{pmatrix}
        \gamma_1 &\alpha&\beta\\
        \alpha &\gamma_2 &\delta\\
        \beta&\delta&\gamma_3
    \end{pmatrix},
\end{equation}
with $\alpha,\beta \in \mathbb
R$ real, and $\gamma_i >0, \textrm{for } i,j = 1, \ldots, 3$. For the sake of simplicity, we can set $\beta=\delta=0$ and $\gamma_1=\gamma_2=\gamma$. 
By solving Eq.~\eqref{Lin} through Eq.~\eqref{Diss} we obtain
\begin{equation}
    \rho(t) = \frac{1}{2}
    \begin{pmatrix}
        \rho_0(t) + \rho_3(t) & \rho_1(t) - i\rho_2(t) \\
        \rho_1(t) + i\rho_2(t) & \rho_0(t) - \rho_3(t)
    \end{pmatrix}
\end{equation}
with
\begin{equation}
    \begin{split}
        \rho_1(t) &= e^{-\gamma t} 
        \Big[
            \rho_1(0) \cosh(\Omega_\alpha t)
            - \rho_2(0) \frac{\sinh(\Omega_\alpha t)}{\Omega_\alpha} \Gamma_-
        \Big], \\
        \rho_2(t) &= e^{-\gamma t} 
        \Big[
            \rho_1(0) \frac{\sinh(\Omega_\alpha t)}{\Omega_\alpha} \Gamma_+
            + \rho_2(0) \cosh(\Omega_\alpha t)
        \Big], \\
        \rho_3(t) &= \rho_3(0) e^{-\gamma_3 t},
    \end{split}
\end{equation}
and where $\Gamma_\pm =\alpha+\Delta M^2/2E, \Omega_\alpha=\sqrt{\alpha^2-\Delta M^4/4E^2}$.

\textcolor{red}{and the corresponding density matrix is given by}
\textcolor{red}{\begin{equation}
    \rho(t)=\frac{1}{2}
    \begin{pmatrix}
        \rho_0(t)+\rho_3(t)&\rho_1(t)-i\rho_2(t)\\
        \rho_1(t)+i\rho_2(t)&\rho_0(t)-\rho_3(t)\\
    \end{pmatrix}.
\end{equation}}
Once the density matrix is known, it is possible to compute the oscillation probability as $P_{\nu_\sigma\rightarrow\nu_\rho}=Tr[\rho_\rho(t)\rho_\sigma(0)]$.
The complete result can be found in \cite{Marco4}.



\textcolor{red}{Questa parte del paragrafo non è inserica correttamente nel discorso secono me. Sembra più la conclusione di un lavoro precedente. Va riconsoderata.}


These results clearly reveal an asymmetry between neutrinos and antineutrinos, which stems from the presence of the Majorana phase: specifically, when the Majorana phase is set to zero, this asymmetry vanishes. This behavior implies that if neutrinos are indeed Majorana particles, then their oscillations would exhibit CP violation, whereas this would not occur if they were Dirac particles. Notably, time-reversal T symmetry remains preserved in both cases.





This CP violation originates from the interplay between mixing and decoherence effects — that is, it arises when the interactions of neutrinos with their surrounding environment are properly taken into account and not neglected. As a consequence, this mechanism leads to a violation of CPT symmetry for Majorana neutrinos, a result with profound implications for our understanding of fundamental physics.
The experimental detection (or absence) of such differences between neutrino and antineutrino oscillations, through future experiments such as DUNE, could therefore play a decisive role. On the one hand, it would represent a crucial step toward unambiguously establishing the true nature of neutrinos. On the other hand, if these asymmetries were indeed observed, it would provide direct evidence of a violation of CPT symmetry, which is regarded as one of the cornerstones of modern physics. This would open new avenues of inquiry not only in particle physics but also in cosmology and in our understanding of the early universe.
